Well-posed boundary conditions and energy stable discontinuous Galerkin spectral element method for the linearized Serre equations

We derive well-posed boundary conditions for the linearized Serre equations in one spatial dimension by utilizing the energy method. An energy stable and conservative discontinuous Galerkin spectral element method with simple upwind numerical fluxes is proposed for solving the initial boundary value problem. We derive discrete energy estimates for the numerical approximation and prove a priori error estimates in the energy norm. Detailed numerical examples are provided to verify the theoretical analysis and show convergence of numerical errors.

==> IBVP_u.csv <==
1.000000000000000056e-01,9.116697662538140665e-03,2.076224429816012854e-03,1.398078196336775911e-04,1.437249775988146659e-05
5.000000000000000278e-02,4.175226043244835428e-03,4.111964186326440241e-04,1.766145434346882881e-05,5.959962178237556663e-07
2.500000000000000139e-02,2.274741635018158979e-03,4.696241078408200430e-05,2.196638490668496544e-06,1.401743182417132696e-08
1.250000000000000069e-02,1.061683172219730128e-03,3.486196691853408706e-06,2.761001766859839729e-07,4.992384314339552913e-10


==> IBVP_u_upwind.csv <==
1.000000000000000056e-01,8.544873128033945997e-03,1.427420660500202266e-03,1.485776532356846715e-04,1.435354516825962601e-05
5.000000000000000278e-02,3.988168911764123671e-03,2.014432349438619345e-04,1.864941461346464847e-05,6.265592679777955724e-07
2.500000000000000139e-02,1.902389133776970394e-03,2.829797430463289361e-05,2.260001116847844179e-06,1.585017454931528789e-08
1.250000000000000069e-02,8.437323495826106129e-04,3.540470094940532641e-06,2.709250698887242377e-07,6.288055399195725134e-10


==> IBVP_u_upwind_zero.csv <==
1.000000000000000056e-01,8.027800725703217871e-03,2.803982590221286778e-04,3.124679067196241760e-05,7.971754298140664092e-07
5.000000000000000278e-02,3.567255954479665522e-03,3.165040110271423788e-05,3.706245705366828233e-06,2.156477574896103338e-08
2.500000000000000139e-02,1.503039359801622591e-03,3.859824564277419848e-06,4.280519078423252512e-07,6.497563330884175005e-10
1.250000000000000069e-02,5.732131343199900692e-04,4.798563214640222298e-07,4.680991711353271981e-08,2.013458634460155644e-11


==> IBVP_u_zero.csv <==
1.000000000000000056e-01,9.175418346181754559e-03,3.168924456427960903e-04,3.898004219907995376e-05,1.151475615923053373e-06
5.000000000000000278e-02,4.500330828234216755e-03,3.561693880824448805e-05,4.810332486225210629e-06,3.176723707222155150e-08
2.500000000000000139e-02,2.239386532575522205e-03,4.339379627325672535e-06,5.994693089212781230e-07,9.630207943617645773e-10
1.250000000000000069e-02,1.118350109162404103e-03,5.389856431627864530e-07,7.487769389991799389e-08,2.989197891106245643e-11


==> periodic_u.csv <==
6.984910993805068524e-02,4.824355297918225469e-03,2.255857307559454088e-04,3.809731102910877043e-05,1.411289684014488497e-06
3.492455496902534262e-02,2.420937495894657111e-03,4.959524555686078328e-05,4.836661905058369869e-06,4.747855954097945536e-08
1.746227748451267131e-02,1.211663263812403973e-03,4.430667189763904369e-06,6.092255244784126516e-07,9.702181467211170723e-10
8.731138742256335655e-03,6.059963424716350655e-04,6.149552252229204755e-07,7.628723433064951698e-08,3.162126829213683569e-11


==> periodic_u_upwind.csv <==
6.984910993805068524e-02,4.839305513473587776e-03,2.410383575758201957e-04,4.080967332457495765e-05,1.540371753602438659e-06
3.492455496902534262e-02,2.329473925469677329e-03,5.495705751915441322e-05,5.050881887586876351e-06,4.991200712794839917e-08
1.746227748451267131e-02,1.059964922785508641e-03,4.876044913479618179e-06,6.211244992076943918e-07,1.029439392553161499e-09
8.731138742256335655e-03,4.407170718255659777e-04,6.658253504401931698e-07,7.296265148065904426e-08,3.253053630794389922e-11


==> periodic_u_upwind_zero.csv <==
1.173863381848410520e-01,1.085853840934473263e-02,5.193463829006285870e-04,5.763693877035850266e-05,2.075320062210776940e-06
5.869316909242052599e-02,4.985953635916372077e-03,5.660496632083277478e-05,6.950460712902367476e-06,5.347158031482125101e-08
2.934658454621026299e-02,2.133726197385974171e-03,6.858357098675123659e-06,8.192124096339434312e-07,1.593581447892641004e-09
1.467329227310513150e-02,8.022508769799828942e-04,8.515459295083589741e-07,9.153112428461899251e-08,4.923683942711868392e-11


==> periodic_u_zero.csv <==
1.173863381848410520e-01,1.169266954436382934e-02,5.320979322825562059e-04,5.911291489779149768e-05,2.100638989201150559e-06
5.869316909242052599e-02,5.761849567757469821e-03,5.710167887874136370e-05,7.320222081637747806e-06,5.370520476529127907e-08
2.934658454621026299e-02,2.870156632927684665e-03,6.887408793681482408e-06,9.131940173538607192e-07,1.596949926884728677e-09
1.467329227310513150e-02,1.433882585936501614e-03,8.533690034885218658e-07,1.140922636923700396e-07,4.928964551016403099e-11

